Frequency analysis and the representation of slowly diffusing planetary solutions

Over short time intervals planetary ephemerides have been traditionally represented in analytical form as finite sums of periodic terms or sums of Poisson terms that are periodic terms with polynomial amplitudes. Nevertheless, this representation is not well adapted for the evolution of the planetary orbits in the solar system over million of years as they present drifts in their main frequencies, due to the chaotic nature of their dynamics. The aim of the present paper is to develop a numerical algorithm for slowly diffusing solutions of a perturbed integrable Hamiltonian system that will apply to the representation of the chaotic planetary motions with varying frequencies. By simple analytical considerations, we first argue that it is possible to recover exactly a single varying frequency. Then, a function basis involving time-dependent fundamental frequencies is formulated in a semi-analytical way. Finally, starting from a numerical solution, a recursive algorithm is used to numerically decompose the solution on the significant elements of the function basis. Simple examples show that this algorithm can be used to give compact representations of different types of slowly diffusing solutions. As a test example, we show how this algorithm can be successfully applied to obtain a very compact approximation of the La2004 solution of the orbital motion of the Earth over 40 Myr ([-35Myr,5Myr]). This example has been chosen as this solution is widely used for the reconstruction of the climates of the past.

==> OnLineTables/z3R100.dat <==
  No. g1 g2 g3 g4 g5 g6 g7 g8 s1 s2 s3 s4 s5 s6 s7 s8 r1 r2   Abs(ak)              Arg(ak) (degree)
   1   0  0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.1898438483477D-01 -0.6881198120117D+02
   2   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0   0.1304144598544D-01  0.1734460449219D+02
   3   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0   0.1608773693442D-01  0.9553510284424D+02
   4   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0   0.9041733108461D-02 -0.5498354339600D+02
   5   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0   0.4314269870520D-02 -0.1752733001709D+03
   6   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0 -1  0   0.2415350638330D-02  0.1539143943787D+02
   7   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -1  0   0.2582964720204D-02 -0.9209310913086D+02
   8   0  0  0  1  0  0  0  0  0  0  1 -1  0  0  0  0  0  0   0.1934199710377D-02 -0.1285039978027D+03
   9   0  0  1  1  0 -1  0  0  0  0  0  0  0  0  0  0  0  0   0.1371527556330D-02  0.1789676666260D+03
  10   0  0  0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0   0.1497914781794D-02  0.1606756286621D+03
  11   2  0  0  0 -1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.1392910140567D-02  0.8241665649414D+02
  12   0  0  1  0  0  0  0  0  0  0 -1  1  0  0  0  0  0  0   0.1281636767089D-02 -0.8747518920898D+02
  13   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1   0.1298030372709D-02  0.1409049377441D+03
  14   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0 -1   0.9457800770178D-03  0.1490878448486D+03
  15   0  1 -1  0  0  1  0  0  0  0  0  0  0  0  0  0  0 -1   0.1028052065521D-02 -0.4063289260864D+02
  16   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1   0.1084728632122D-02  0.4942980194092D+02
  17   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  2  0   0.8155080722645D-03  0.1454409179688D+03
  18   0  0 -1  2  0  0  0  0  0  0  0  0  0  0  0  0 -2  0   0.9028437198140D-03  0.6307469940186D+02
  19   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1  1   0.1039285780280D-03 -0.1051754150391D+03
  20  -1  0  0  1  1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.9249395952793D-04 -0.1731168518066D+03
  21   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  1   0.5734915030189D-03  0.5263415908813D+02
  22   0  0  1  0  0  0  0  0  0  0  1 -1  0  0  0  0  0  0   0.8242086041719D-03  0.1500571746826D+03
  23   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1   0.1156177022494D-02 -0.1278794021606D+03
  24   0  0  0  1  0  0  0  0  0  0 -1  1  0  0  0  0  0  0   0.6971408147365D-03 -0.1494349956512D+02
  25   1  0  0  0  0  0  0  0  0  0 -1  1  0  0  0  0  0  1   0.7118619396351D-03 -0.1213528823853D+03
  26   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1   0.9418709087186D-03  0.1238284149170D+03
  27   0  0  0  0  0  0  1  0  0  0  0  0  0  0  0  0  0  0   0.5766936810687D-03 -0.1460730895996D+03
  28   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  1  0   0.8056474034674D-03  0.1654831695557D+03
  29   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -2  0   0.1153258956037D-02  0.1573934936523D+02
  30   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  1  0   0.2753010485321D-03 -0.4252661228180D+01
  31   0  0  2 -1  0  0  0  0  0  0  0  0  0  0  0  0  0  2   0.6045615300536D-03 -0.2158551025391D+02
  32   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1   0.1441122585675D-03  0.8931903076172D+02
  33   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1   0.5042779375799D-03 -0.2194651222229D+02
  34   0  0  0  1  0  0  0  0  0  0  1 -1  0  0  0  0 -1  0   0.7558062789030D-03  0.1134275741577D+03
  35   1  0  0  0  1  0 -1  0  0  0  0  0  0  0  0  0  1  0   0.4324153997004D-03  0.1524490509033D+03
  36   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1 -1   0.1213917057612D-03 -0.3656236267090D+02
  37  -1  1  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -1   0.3830001223832D-03 -0.2806952857971D+02
  38   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1  0   0.8677721052663D-04  0.9912285614014D+02
  39  -1  0  0  2 -1  0  0  0  0  0  1  0  0  0  0  0  0  0   0.9158645989373D-03  0.8235314178467D+02
  40   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  1  1   0.2376837888733D-02 -0.1369388580322D+03
  41   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  2 -1   0.8148712222464D-03  0.2877274703979D+02
  42   0  1 -1  0  0  1  0  0  0  0  0  0  0  0  0  0 -1  0   0.1711093063932D-03 -0.9568344879150D+02
  43   0  0  2 -1  0  0  0  0  0  0  0  0  0  0  0  0  1  0   0.2457593381405D-01 -0.3917298126221D+02
  44   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1  0   0.2486698213033D-03 -0.1951111030579D+02
  45   0  0  0  1  0  0  0  0  0  0  1 -1  0  0  0  0  1  0   0.2565352804959D-01  0.1414887390137D+03
  46   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -2 -2   0.1976020721486D-03 -0.6312860107422D+02
  47   1 -1  0  1  1  0 -1  0  0  0  0  0  0  0  0  0  0  0   0.4020654305350D-03  0.6693570709229D+02
  48   0  0  0  0 -1  1  0  0  0  0  0  1  0  0  0  0  0  0   0.2919855178334D-03 -0.1238916244507D+03
  49  -1  0  1  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.2957033393614D-04 -0.1221780166626D+03
  50   1  0  0  0  1  0 -1  0  0  0  0  0  0  0  0  0  0  1   0.2811768208630D-03  0.8766889953613D+02
  51   0  0  1  1  0 -1  0  0  0  0  0  0  0  0  0  0  0  1   0.9730503661558D-03 -0.1402591857910D+03
  52   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  2   0.4115296178497D-03  0.3495058441162D+02
  53   0  0  0  2  0 -1  0  0  0  0  0  0  0  0  0  0  0 -1   0.4647088935599D-03  0.1811673545837D+02
  54   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -2   0.3966939402744D-03  0.9313516235352D+02
  55   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -2  1   0.3692881728057D-03  0.1058505172729D+03
  56  -1  1  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.2360546786804D-03 -0.5212987422943D+01
  57   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0 -1 -1   0.4319258441683D-03  0.8123429870605D+02
  58   0  0  0  1  0  0  0  0  0  0  1 -1  0  0  0  0  0 -1   0.2490345214028D-03  0.1774365305901D+01
  59   0 -1  0  1  0  1 -1  0  0  0  1  0  0  0  0  0  0  0   0.2500709961168D-03 -0.1665891766548D+01
  60  -1  1  1  0 -1  0  1  0  0  0  0  0  0  0  0  0  0  0   0.5478464299813D-03  0.1301721496582D+03
  61   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -2 -1   0.1976974599529D-03  0.7395475769043D+02
  62   0  0  1  0 -2  1  0  0  0  0  1  0  0  0  0  0  0  0   0.2115086826961D-03 -0.1117931461334D+02
  63   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -1 -1   0.3663574752863D-03 -0.5812658309937D+02
  64   0  0  1  0  0  0  0  0  0  0  1 -1  0  0  0  0 -1  0   0.2297176688444D-03 -0.1330924377441D+03
  65   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -2  2   0.6310518947430D-03  0.1068201675415D+03
  66   1  0 -1  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0   0.7468912372133D-04  0.1560904235840D+03
  67   0  0  0  1 -1  0  1  0  0  0  0  0  0  0  0  0 -1  0   0.5019641685067D-04  0.8239781379700D+01
  68   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  2   0.4108784778509D-03  0.7569824981689D+02
  69   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  2   0.1526134728920D-03  0.8825415039062D+02
  70   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  2  0   0.1627691235626D-03  0.4375122451782D+02
  71   2  0  0  0 -1  0  0  0  0  0  0  0  0  0  0  0  1  0   0.3646412515081D-03 -0.2095679473877D+02
  72   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0 -2  0   0.4468753468245D-02  0.1158192443848D+03
  73   0  0  0  1  0  0  0  0  0  0  1 -1  0  0  0  0  0  1   0.4091016890015D-03  0.1184299468994D+03
  74   0  0  0  1 -1  0  1  0  0  0  0  0  0  0  0  0  0  1   0.4322375636548D-02 -0.6137451171875D+02
  75   0  0  0 -1  0  2 -1  0  0  0  0  1  0  0  0  0  0  0   0.1659261644818D-02  0.3019161605835D+02
  76   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  1  2   0.2514311927371D-03 -0.6341724777222D+02
  77   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1  0   0.1591678737896D-03  0.3895164871216D+02
  78   0  0  0  0  0  1 -1  0  0  0  0  1  0  0  0  0  0  1   0.1537890202599D-03  0.1239426193237D+03
  79   0  0  0  0  0  0  2 -1  0  0  0  0  0  0  0  0  0  0   0.1359215384582D-03 -0.3590264511108D+02
  80   1  0  0  0  1  0 -1  0  0  0  0  0  0  0  0  0  1  1   0.3479665028863D-03 -0.1217722091675D+03
  81   0  0  0  0 -1  1  0  0  0  0  1  0  0  0  0  0  2  0   0.1658827386564D-03  0.4923188781738D+02
  82   0  0  0  0 -1  1  1 -1  0  0  1  0  0  0  0  0  0  0   0.2563297457527D-03 -0.1050121765137D+03
  83   0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -2  0   0.1101893867599D-03  0.2776180458069D+02
  84   1  0  0  0  1  0 -1  0  0  0  0  0  0  0  0  0  0  0   0.1506438129582D-03 -0.1122786254883D+03
  85   0  1 -1  0 -1  1  1  0  0  0  0  0  0  0  0  0  0  0   0.3401122521609D-03 -0.2631383323669D+02
  86   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -2 -1   0.2558199048508D-03  0.9510449171066D+00
  87   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0 -2  1   0.2335526369279D-03 -0.1370049285889D+03
  88   1  0  0  0  0  0  0  0  0  0  0  0  0  0  0  0 -1 -1   0.9144304931397D-04  0.5128097152710D+02
  89   2 -1  0  1 -1  0  0  0  0  0  0  0  0  0  0  0  0  0   0.7228309987113D-03 -0.1627830657959D+03
  90   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0 -1 -2   0.5375060136430D-03 -0.1572729187012D+03
  91   0 -1  1  0  0  1 -1  0  0  0  0  1  0  0  0  0  0  0   0.2295190934092D-03 -0.1757813415527D+03
  92   1  0  0 -1  0  1  0  0  0  0  0  0  0  0  0  0  0 -2   0.1076661137631D-03 -0.7040438079834D+02
  93   0  0  1  0 -1  0  1  0  0  0  0  0  0  0  0  0 -2  0   0.9702483657748D-04  0.1060941009521D+03
  94   0  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  2 -1   0.6186149403220D-04  0.1154953308105D+03
  95   0  1 -1  0  0  1  0  0  0  0  0  0  0  0  0  0  0  0   0.1959226501640D-03 -0.4563947677612D+01
  96   0  0  0  0  0  1 -1  0  0  0  0  1  0  0  0  0  0  0   0.4025290400023D-04  0.1097447662354D+03
  97   2  1  0 -1  0  0  0  0  0  0 -1  0  0  0  0  0  0  0   0.9781772678252D-04  0.3856688499451D+01
  98   0  0  1  0  0  0  0  0  0  0  0  0  0  0  0  0  2  1   0.1023711956805D-03 -0.1181842880249D+03
  99   0  0  1  0  0  0  0  0  0  0  1 -1  0  0  0  0  1  0   0.2598594001029D-03 -0.1101016464233D+03
 100   0  0  0  1 -1  0  1  0  0  0  0  0  0  0  0  0  0 -1   0.9649006824475D-04  0.5115778732300D+02


==> OnLineTables/zeta3R100.dat <==
  No. g1 g2 g3 g4 g5 g6 g7 g8 s1 s2 s3 s4 s5 s6 s7 s8 r1 r2   Abs(bk)              Arg(bk) (degree)
   1   0  0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0   0.1377447973937D-01  0.1075871200562D+03
   2   0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0   0.8665667846799D-02 -0.6231813812256D+02
   3   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  0  0   0.4084983374923D-02  0.2781743621826D+02
   4   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0   0.4646751563996D-02  0.9675645446777D+02
   5   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  0   0.3311913227662D-02  0.8036377716064D+02
   6   0  0  1 -1  0  0  0  0  0  0  0  1  0  0  0  0  0  0   0.2744611818343D-02 -0.1671317901611D+03
   7   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0 -1   0.1449977164157D-02  0.2307128906250D+02
   8   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  0  1   0.1417460502125D-02 -0.1169418487549D+03
   9   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  1   0.1543324673548D-02  0.1254102935791D+03
  10   0  0  0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0   0.1333452062681D-02  0.1100290679932D+03
  11   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  2   0.2041063038632D-02 -0.4449642181396D+02
  12   0  0  1 -1  0  0  0  0  0  0  1  0  0  0  0  0  0  0   0.1530325040221D-02 -0.1376689147949D+03
  13   0  0  0  0  0  0  0  0  0  0  0  0  0  0  1  0  0  0   0.8886348805390D-03  0.9186015129089D+01
  14   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0 -1  0   0.2930807240773D-03  0.1493142089844D+03
  15   0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0 -1  0   0.6126501248218D-03 -0.1789052734375D+03
  16   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0 -1  0   0.3414128441364D-03  0.2073362541199D+02
  17   0  0  1 -1  0  0  0  0  0  0  1  0  0  0  0  0  1  0   0.4807924560737D-03 -0.2112495803833D+02
  18   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  1  0   0.6464156322181D-03 -0.5027737045288D+02
  19   0  0  0  0  0  0  0  0  0  0  0  0  0  0  0  1  0  0   0.6412960938178D-03  0.2605253219604D+02
  20   0  0  0  0  0  0  0  0  1  0  1 -1  0  0  0  0  0  0   0.5323873483576D-03 -0.1775680541992D+03
  21   0  0 -1  1  0  0  0  0  0  1  0  0  0  0  0  0 -1  0   0.1976146450033D-03  0.2425673866272D+02
  22   0  0  0  0  0  0  0  0  0  1 -1  1  0  0  0  0  0  0   0.3643498348538D-03  0.7269962310791D+02
  23   0  0  0  1  0  0  0  0  0  0  0  0  0  1  0 -1  1  0   0.2304448134964D-03  0.1091213684082D+03
  24   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  0 -2   0.5183925386518D-03  0.1019553146362D+03
  25   0  0  1 -1  0  0  0  0  1  0  0  0  0  0  0  0  0  0   0.3151354030706D-03 -0.1181270828247D+03
  26   0  0  0  0  0  0  0  0  1  0  1 -1  0  0  0  0  0 -1   0.1468532253057D-02  0.9179803466797D+02
  27   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0 -2   0.3196168108843D-03 -0.5157828521729D+02
  28   0  0  1 -1  0  0  0  0  0  1  0  0  0  0  0  0  1  0   0.4452922730707D-03 -0.5830978393555D+01
  29   0  0 -1  1  0  0  0  0  0  1  0  0  0  0  0  0  0 -1   0.2584515605122D-03 -0.2783589363098D+02
  30   0  0  0  0  0  0  0  0  0  1 -1  1  0  0  0  0  0 -1   0.3444184549153D-03  0.3128197860718D+02
  31   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  2 -1   0.2921702398453D-03  0.1341670074463D+03
  32   0  0  1  0  0  0  0  0 -1  0  0  0  0  1  1 -1  0  0   0.3042210591957D-03  0.1726667480469D+03
  33   0  0  1 -1  0  0  0  0  0  0  0  1  0  0  0  0 -1  0   0.2207865036326D-03 -0.9173246765137D+02
  34   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  2  0   0.7813772390364D-04  0.7741224670410D+02
  35   0  0 -1  0  0  0  0  0  0  0  0  0  1  0  0  1  1  0   0.2847248688340D-03 -0.1708863677979D+03
  36   0  0  0  0  0  0  0  0  0  1  0  0  1  0  0 -1 -2  0   0.2172501845052D-03  0.1734462585449D+03
  37   0  0 -1  1  0  0  0  0  0  1  0  0  0  0  0  0  0  0   0.2677681040950D-03  0.4775834655762D+02
  38   0  0  0  0  0  0  0  0  0  0  0 -1  0  1 -1  2  0  0   0.2930400660262D-03 -0.7685758972168D+02
  39   0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0 -1   0.4835975123569D-03  0.1067615890503D+03
  40   0  0 -1  1  0  0  0  0  0  0  0  1  0  0  0  0  0  0   0.2437594230287D-03 -0.1859153366089D+02
  41   0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  1 -1   0.2610021620058D-03 -0.1602372283936D+03
  42   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  0 -1   0.3121530462522D-03  0.1546946716309D+03
  43   0  0  0  1  0  0  0  0 -1  0  0  0  0  1  1 -1  0  0   0.3055388515349D-03  0.1631775817871D+03
  44   0  0 -1  1  0  0  0  0  1  0  0  0  0  0  0  0 -1  0   0.2070885384455D-03  0.9283786010742D+02
  45   0  0  0  1  0  0  0  0  0  0  0  0  0  1 -1  0 -1  0   0.1664187293500D-03  0.9571533966064D+02
  46   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  1 -2   0.4572727484629D-03  0.7034504413605D+01
  47   0  0 -1  1  0  0  0  0  0  1  0  0  0  0  0  0 -2  0   0.3178786719218D-03  0.1765973968506D+03
  48   0  0  0 -1  0  0  0  0  0  0  0  0  2  0  0  0  0 -1   0.1713055971777D-03 -0.6856233215332D+02
  49   0  0 -1  1  0  0  0  0  1  0  0  0  0  0  0  0  0 -1   0.2103266451741D-03  0.1432041473389D+03
  50   0  0 -1  0  0  0  0  0  0  0  0  0  2  0  0  0  0 -1   0.4989835724700D-04  0.1726551055908D+03
  51   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0 -1  2   0.1253379392438D-02 -0.2326948165894D+01
  52   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0 -1 -1   0.3706573625095D-03 -0.6447485351562D+02
  53   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  2  0   0.1767658541212D-03  0.3918952941895D+01
  54   0  0  0 -1  0  0  0  0  2  0  0  0  0 -1  1  0  0  0   0.1409414689988D-03 -0.8412420654297D+02
  55   0  0  0  1  0  0  0  0  0  0  0  0  0  1 -1  0  0 -1   0.7678759866394D-03  0.1733509063721D+03
  56   0  0  0  0  0  0  0  0  1  0  0  0 -1  0  0  1  0  0   0.1729592040647D-03 -0.3347817611694D+02
  57   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  1 -2   0.6504620541818D-03 -0.3645144271851D+02
  58   0  0 -1  1  0  0  0  0  0  0  0  1  0  0  0  0 -2  0   0.4611731856130D-03  0.1389532470703D+03
  59   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  1 -1   0.3156060120091D-03  0.5702128219604D+02
  60   0  0  0  0  0  0  0  0  0 -1  0  0  1  1  0  0  2  0   0.1905089156935D-03  0.8389251708984D+02
  61   0  0 -1  1  0  0  0  0  1  0  0  0 -1  0  0  1  0  0   0.2252417762065D-03 -0.2519816207886D+02
  62   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  1  2   0.1527523709228D-03  0.3860385131836D+02
  63   0  0 -1  0  0  0  0  0  0  1 -1  0  2  0  0  0  0  0   0.6750144530088D-03 -0.8636574149132D+00
  64   0  0  0  0  0  0  0  0  0  0  0  0  0  0  2 -1 -1  0   0.7995679625310D-03 -0.1668622970581D+01
  65   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  1  0   0.1755506091285D-03  0.9240891265869D+02
  66   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  1   0.3030567604583D-03  0.1128503265381D+03
  67   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0 -1  2   0.5229414673522D-03 -0.5371900177002D+02
  68   0  0  0  0  0  0  0  0  1  0  0  0 -1  0  0  1  1  0   0.1617170637473D-03 -0.1671782836914D+03
  69   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0 -2  0   0.1454997254768D-03 -0.1052508850098D+03
  70   0  0  1 -1  0  0  0  0  0  0  1  0  0  0  0  0 -1  0   0.1345165510429D-03 -0.5512564468384D+02
  71   0  0  0  0  0  0  0  0  0  0  2 -1  0  0  0  0  1  0   0.1385774958180D-03 -0.8817838287354D+02
  72   0  0  0  0  0  0  0  0  0  0  0  2  0 -1  0  0  0  1   0.2094143746945D-04 -0.1150633316040D+03
  73   0  0  0  0  0  0  0  0  1  0  0  0 -1  0  0  1  0 -1   0.1314471155638D-03 -0.8348117828369D+02
  74   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0 -1   0.1772795221768D-03 -0.1390943145752D+03
  75   0  0  1  0  0  0  0  0  0  0  1  1  0  0  0 -2  0  0   0.2076233213302D-03  0.2203553009033D+02
  76   0  0  0  0  0  0  0  0  0  0 -1  0  1  1  0  0  1  0   0.4349726659711D-03  0.1773791198730D+03
  77   0  0 -1  1  0  0  0  0  1  0  0  0  0  0  0  0  0  0   0.2040945400950D-03  0.1363059844971D+03
  78   0  0  1 -1  0  0  0  0  1  0  0  0  0  0  0  0  0  2   0.1957077765837D-03  0.1640478820801D+03
  79   0  0  0  0  0  0  0  0  0  1  0  0  1  0  0 -1 -1 -1   0.2592038945295D-03  0.1377733707428D+02
  80   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  2 -1   0.1192220952362D-03  0.6856586456299D+02
  81   0  0  0  0  0  0  0  0  0  1  0  0  1  0  0 -1  0  1   0.1516127231298D-03 -0.3550500488281D+02
  82   0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  0  1  1   0.2084098232444D-03 -0.3574419021606D+02
  83   0  0  0  0  0  0  0  0 -1  1  0  1  0  0  0  0  1  0   0.2136412222171D-03 -0.2840133857727D+02
  84   0  0  0  0  0  0  0  0  0  0  0 -1  0  1  0  1  0  2   0.1059328278643D-03 -0.7477072143555D+02
  85   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0 -1 -2   0.1346378121525D-03 -0.1179648590088D+03
  86   0  0  0  0  0  0  0  0  0  0  0  1 -1  0  0  1  0  0   0.1044691889547D-03  0.7541018676758D+02
  87   0  0  0  0  0  0  0  0  0  0 -1  2  0  0  0  0  0  0   0.1059085916495D-03 -0.1208408660889D+03
  88   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  1 -1   0.2228957309853D-03 -0.7214550781250D+02
  89   0  0  0 -1  0  0  0  0  0  0  0  0  2  0  0  0  1  0   0.2076918608509D-03 -0.6028820419312D+02
  90   0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0  1   0.8798813360045D-04 -0.1064488124847D+02
  91   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0 -1  1   0.4461397475097D-03  0.7219489288330D+02
  92   0  0  1 -1  0  0  0  0  1  0  1 -1  0  0  0  0  0  0   0.3340009716339D-03  0.2594247245789D+02
  93   0  0  0  0  0  0  0  0  0  1  0  0  0  0  0  0 -2  1   0.2993532398250D-03  0.1137087478638D+03
  94   0  0  0  0  0  0  0  0  0  0  0  1  0  0  0  0  1  0   0.2397799253231D-03  0.1416468811035D+02
  95   0  0  0  0  0  0  0  0  0  1  1 -1  0  0  0  0  0 -2   0.1278046984226D-03  0.1701386108398D+03
  96   0  0  0  0  0  0  0  0 -1  1  0  1  0  0  0  0 -1  0   0.8785277168499D-04 -0.1747515869141D+03
  97   0  0 -1  0  0  0  0  0  0  0  0  0  1  0  0  1  0  1   0.1455815363443D-03 -0.1341716918945D+03
  98   0  0  0 -1  0  0  0  0  0  0  0  0  2  0  0  0  0  0   0.1388494420098D-03  0.2588871765137D+02
  99   0  0  0  0  0  0  0  0  0  0  1  0 -1  0  0  1  0  0   0.8286309457617D-04  0.6510243988037D+02
 100   0  0 -1  0  0  0  0  0  1 -1  0  0  1  0  1  0  0  0   0.1482435327489D-03  0.5406556701660D+02

